The \ion{H}{I}-rich Ultra-diffuse Galaxies follow the Extended Schmidt Law

The \ion{H}{I}-rich ultra-diffuse galaxies (HUDGs) offer a unique case for studies of star formation laws (SFLs) as they host low star formation efficiency (SFE) and low-metallicity environments where gas is predominantly atomic. We collect a sample of six HUDGs in the field and investigate their location in the extended Schmidt law($\Sigma_{\text {SFR }} \propto \left(\Sigma_{\text{star}}^{0.5} \Sigma_{\text{gas}}\right)^{1.09}$). They are consistent with this relationship well (with deviations of only 1.1 sigma). Furthermore, we find that HUDGs follow the tight correlation between the hydrostatic pressure in the galaxy mid-plane and the quantity on the x-axis ($\rm log(\Sigma_{star}^{0.5}\Sigma_{gas})$) of the extended Schmidt law. This result indicates that these HUDGs can be self-regulated systems that reach the dynamical and thermal equilibrium. In this framework, the stellar gravity compresses the disk vertically and counteracts the gas pressure in the galaxy mid-plane to regulate the star formation as suggested by some theoretical models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> example.txt <==

@Article{shiRevisitingExtendedSchmidt2018,
  author     = {Shi, Yong and Yan, Lin and Armus, Lee and Gu, Qiusheng and Helou, George and Qiu, Keping and Gwyn, Stephen and Stierwalt, Sabrina and Fang, Min and Chen, Yanmei and Zhou, Luwenjia and Wu, Jingwen and Zheng, Xianzhong and Zhang, Zhi-Yu and Gao, Yu and Wang, Junzhi},
  journal    = {ApJ},
  title      = {Re-visiting the extended {Schmidt} law: the important role of existing stars in regulating star formation},
  year       = {2018},
  issn       = {1538-4357},
  month      = feb,
  note       = {37 citations (Crossref) [2021-10-26] arXiv: 1801.00888},
  number     = {2},
  pages      = {149},
  volume     = {853},
  abstract   = {We revisit the proposed extended Schmidt law (Shi et al. 2011) which points that the star formation efficiency in galaxies depends on the stellar mass surface density, by investigating spatially-resolved star formation rates (SFRs), gas masses and stellar masses of star formation regions in a vast range of galactic environments, from the outer disks of dwarf galaxies to spiral disks and to merging galaxies as well as individual molecular clouds in M33. We find that these regions are distributed in a tight power-law as Sigma\_SFR {\textasciitilde}(Sigma\_star{\textasciicircum}0.5 Sigma\_gas ){\textasciicircum}1.09, which is also valid for the integrated measurements of disk and merging galaxies at high-z. Interestingly, we show that star formation regions in the outer disks of dwarf galaxies with Sigma\_SFR down to 10{\textasciicircum}(-5) Msun/yr/kpc{\textasciicircum}2, which are outliers of both Kennicutt-Schmidt and Silk-Elmegreen law, also follow the extended Schmidt law. Other outliers in the Kennicutt-Schmidt law, such as extremely-metal poor star-formation regions, also show significantly reduced deviations from the extended Schmidt law. These results suggest an important role for existing stars in helping to regulate star formation through the effect of their gravity on the mid-plane pressure in a wide range of galactic environments.},
  doi        = {10.3847/1538-4357/aaa3e6},
  file       = {Shi et al_2018_Re-visiting the extended Schmidt law.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/The Astrophysical Journal/Shi et al_2018_Re-visiting the extended Schmidt law2.pdf:application/pdf},
  groups     = {pro2},
  keywords   = {Astrophysics - Astrophysics of Galaxies, ISM: molecules, galaxies: evolution, stars: formation, galaxies: starburst, ISM: atoms},
  shorttitle = {Re-visiting the extended {Schmidt} law},
  url        = {http://arxiv.org/abs/1801.00888},
  urldate    = {2020-08-24},
}


@Article{shiExtendedSchmidtLaw2011,
  author     = {Shi, Yong and Helou, George and Yan, Lin and Armus, Lee and Wu, Yanling and Papovich, Casey and Stierwalt, Sabrina},
  journal    = {ApJ},
  title      = {Extended {Schmidt} {Law}: {Role} {Of} {Existing} {Stars} {In} {Current} {Star} {Formation}},
  year       = {2011},
  issn       = {0004-637X, 1538-4357},
  month      = jun,
  note       = {93 citations (Crossref) [2021-10-26] arXiv: 1103.3711},
  number     = {2},
  pages      = {87},
  volume     = {733},
  abstract   = {We propose an "extended Schmidt law" with explicit dependence of the star formation efficiency (SFE=SFR/Mgas) on the stellar mass surface density. This relation has a power-law index of 0.48+-0.04 and an 1-sigma observed scatter on the SFE of 0.4 dex, which holds over 5 orders of magnitude in the stellar density for individual global galaxies including various types especially the low-surface-brightness (LSB) galaxies that deviate significantly from the Kennicutt-Schmidt law. When applying it to regions at sub-kpc resolution of a sample of 12 spiral galaxies, the extended Schmidt law not only holds for LSB regions but also shows significantly smaller scatters both within and across galaxies compared to the Kennicutt-Schmidt law. We argue that this new relation points to the role of existing stars in regulating the SFE, thus encoding better the star formation physics. Comparison with physical models of star formation recipes shows that the extended Schmidt law can be reproduced by some models including gas free-fall in a stellar-gravitational potential and pressure-supported star formation. By implementing this new law into the analytic model of gas accretion in Lambda CDM, we show that it can re-produce the observed main sequence of star-forming galaxies (a relation between the SFR and stellar mass) from z=0 up to z=2.},
  doi        = {10.1088/0004-637X/733/2/87},
  file       = {Shi et al_2011_Extended Schmidt Law.html:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/The Astrophysical Journal/Shi et al_2011_Extended Schmidt Law.html:text/html;Shi et al_2011_Extended Schmidt Law.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/The Astrophysical Journal/Shi et al_2011_Extended Schmidt Law.pdf:application/pdf},
  groups     = {pro2},
  keywords   = {Astrophysics - Cosmology and Nongalactic Astrophysics, iram, ISM: molecules, galaxies: evolution, stars: formation, galaxies: starburst, ISM: atoms},
  shorttitle = {Extended {Schmidt} {Law}},
  url        = {http://arxiv.org/abs/1103.3711},
  urldate    = {2020-08-24},
}


@Article{shiCuspyDarkMatter2021,
  author   = {Shi, Yong and Zhang, Zhi-Yu and Wang, Junzhi and Chen, Jianhang and Gu, Qiusheng and Yu, Xiaoling and Li, Songlin},
  journal  = {ApJ},
  title    = {A {Cuspy} {Dark} {Matter} {Halo}},
  year     = {2021},
  issn     = {0004-637X, 1538-4357},
  month    = mar,
  note     = {3 citations (Crossref) [2021-10-26]},
  number   = {1},
  pages    = {20},
  volume   = {909},
  abstract = {The cusp–core problem is one of the main challenges of the cold dark matter paradigm on small scales; the density of a dark matter halo is predicted to rise rapidly toward the center as ρ(r) ∝ r α with α between −1 and −1.5, while such a cuspy proﬁle has not been clearly observed. We have carried out the spatially resolved mapping of gas dynamics toward a nearby ultradiffuse galaxy (UDG), AGC 242019. The derived rotation curve of dark matter is well ﬁtted by the cuspy proﬁle as described by the Navarro–Frenk–White model, while the cored proﬁles including both the pseudo-isothermal and Burkert models are excluded. The halo has α = −(0.90 ± 0.08) at the innermost radius of 0.67 kpc, Mhalo = (3.5 ± 1.2) × 1010 Me, and a small concentration of 2.0 ± 0.36. The UDG AGC 242019 challenges alternatives of cold dark matter by constraining the particle mass of fuzzy dark matter to be {\textless}0.11 × 10−22 or {\textgreater}3.3 × 10−22 eV, the cross section of self-interacting dark matter to be {\textless}1.63 cm2 g−1, and the particle mass of warm dark matter to be {\textgreater}0.23 keV, all of which are in tension with other constraints. The modiﬁed Newtonian dynamics is also inconsistent with a shallow radial acceleration relationship of AGC 242019. For the feedback scenario that transforms a cusp to a core, AGC 242019 disagrees with the stellar-to-halo mass ratio dependent model but agrees with the star formation threshold dependent model. As a UDG, AGC 242019 is in a dwarf-sized halo with weak stellar feedback, late formation time, normal baryonic spin, and low star formation efﬁciency (SFR/gas).},
  doi      = {10.3847/1538-4357/abd777},
  file     = {Shi et al_2021_A Cuspy Dark Matter Halo.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/The Astrophysical Journal/Shi et al_2021_A Cuspy Dark Matter Halo.pdf:application/pdf},
  groups   = {pro2},
  language = {en},
  url      = {https://iopscience.iop.org/article/10.3847/1538-4357/abd777},
  urldate  = {2021-03-06},
}

@Article{amoriscoUltradiffuseGalaxiesHighspin2016,
  author   = {Amorisco, N. C. and Loeb, A.},
  journal  = {{\textbackslash}mnras},
  title    = {Ultradiffuse galaxies: the high-spin tail of the abundant dwarf galaxy population},
  year     = {2016},
  month    = jun,
  note     = {\_eprint: 1603.00463},
  number   = {1},
  pages    = {L51--L55},
  volume   = {459},
  doi      = {10.1093/mnrasl/slw055},
  file     = {Amorisco_Loeb_2016_Ultradiffuse galaxies.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/mnras/Amorisco_Loeb_2016_Ultradiffuse galaxies.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Astrophysics of Galaxies, galaxies: dwarf, galaxies: formation, galaxies: haloes, galaxies: structure},
}

@Article{deyOverviewDESILegacy2019,
  author   = {Dey, Arjun and Schlegel, David J. and Lang, Dustin and Blum, Robert and Burleigh, Kaylan and Fan, Xiaohui and Findlay, Joseph R. and Finkbeiner, Doug and Herrera, David and Juneau, Stéphanie and Landriau, Martin and Levi, Michael and McGreer, Ian and Meisner, Aaron and Myers, Adam D. and Moustakas, John and Nugent, Peter and Patej, Anna and Schlafly, Edward F. and Walker, Alistair R. and Valdes, Francisco and Weaver, Benjamin A. and Yèche, Christophe and Zou, Hu and Zhou, Xu and Abareshi, Behzad and Abbott, T. M. C. and Abolfathi, Bela and Aguilera, C. and Alam, Shadab and Allen, Lori and Alvarez, A. and Annis, James and Ansarinejad, Behzad and Aubert, Marie and Beechert, Jacqueline and Bell, Eric F. and BenZvi, Segev Y. and Beutler, Florian and Bielby, Richard M. and Bolton, Adam S. and Briceño, César and Buckley-Geer, Elizabeth J. and Butler, Karen and Calamida, Annalisa and Carlberg, Raymond G. and Carter, Paul and Casas, Ricard and Castander, Francisco J. and Choi, Yumi and Comparat, Johan and Cukanovaite, Elena and Delubac, Timothée and DeVries, Kaitlin and Dey, Sharmila and Dhungana, Govinda and Dickinson, Mark and Ding, Zhejie and Donaldson, John B. and Duan, Yutong and Duckworth, Christopher J. and Eftekharzadeh, Sarah and Eisenstein, Daniel J. and Etourneau, Thomas and Fagrelius, Parker A. and Farihi, Jay and Fitzpatrick, Mike and Font-Ribera, Andreu and Fulmer, Leah and Gänsicke, Boris T. and Gaztanaga, Enrique and George, Koshy and Gerdes, David W. and Gontcho, Satya Gontcho A. and Gorgoni, Claudio and Green, Gregory and Guy, Julien and Harmer, Diane and Hernandez, M. and Honscheid, Klaus and Huang, Lijuan Wendy and James, David J. and Jannuzi, Buell T. and Jiang, Linhua and Joyce, Richard and Karcher, Armin and Karkar, Sonia and Kehoe, Robert and Kneib, Jean-Paul and Kueter-Young, Andrea and Lan, Ting-Wen and Lauer, Tod R. and Le Guillou, Laurent and Le Van Suu, Auguste and Lee, Jae Hyeon and Lesser, Michael and Perreault Levasseur, Laurence and Li, Ting S. and Mann, Justin L. and Marshall, Robert and Martínez-Vázquez, C. E. and Martini, Paul and du Mas des Bourboux, Hélion and McManus, Sean and Meier, Tobias Gabriel and Ménard, Brice and Metcalfe, Nigel and Muñoz-Gutiérrez, Andrea and Najita, Joan and Napier, Kevin and Narayan, Gautham and Newman, Jeffrey A. and Nie, Jundan and Nord, Brian and Norman, Dara J. and Olsen, Knut A. G. and Paat, Anthony and Palanque-Delabrouille, Nathalie and Peng, Xiyan and Poppett, Claire L. and Poremba, Megan R. and Prakash, Abhishek and Rabinowitz, David and Raichoor, Anand and Rezaie, Mehdi and Robertson, A. N. and Roe, Natalie A. and Ross, Ashley J. and Ross, Nicholas P. and Rudnick, Gregory and Safonova, Sasha and Saha, Abhijit and Sánchez, F. Javier and Savary, Elodie and Schweiker, Heidi and Scott, Adam and Seo, Hee-Jong and Shan, Huanyuan and Silva, David R. and Slepian, Zachary and Soto, Christian and Sprayberry, David and Staten, Ryan and Stillman, Coley M. and Stupak, Robert J. and Summers, David L. and Sien Tie, Suk and Tirado, H. and Vargas-Magaña, Mariana and Vivas, A. Katherina and Wechsler, Risa H. and Williams, Doug and Yang, Jinyi and Yang, Qian and Yapici, Tolga and Zaritsky, Dennis and Zenteno, A. and Zhang, Kai and Zhang, Tianmeng and Zhou, Rongpu and Zhou, Zhimin},
  journal  = {{\textbackslash}aj},
  title    = {Overview of the {DESI} {Legacy} {Imaging} {Surveys}},
  year     = {2019},
  month    = may,
  note     = {242 citations (Crossref) [2021-10-26] \_eprint: 1804.08657},
  number   = {5},
  pages    = {168},
  volume   = {157},
  doi      = {10.3847/1538-3881/ab089d},
  file     = {Dey et al_2019_Overview of the DESI Legacy Imaging Surveys.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/aj/deyOverviewDESILegacy2019 - Overview of the DESI Legacy Imaging Surveys.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, surveys, catalogs},
}

@Article{mancerapinaBaryonicTullyFisher2019,
  author     = {Mancera Piña, Pavel E. and Fraternali, Filippo and Adams, Elizabeth A. K. and Marasco, Antonino and Oosterloo, Tom and Oman, Kyle A. and Leisman, Lukas and di Teodoro, Enrico M. and Posti, Lorenzo and Battipaglia, Michael and Cannon, John M. and Gault, Lexi and Haynes, Martha P. and Janowiecki, Steven and McAllan, Elizabeth and Pagel, Hannah J. and Reiter, Kameron and Rhode, Katherine L. and Salzer, John J. and Smith, Nicholas J.},
  journal    = {ApJ},
  title      = {Off the {Baryonic} {Tully}–{Fisher} {Relation}: {A} {Population} of {Baryon}-dominated {Ultra}-diffuse {Galaxies}},
  year       = {2019},
  issn       = {2041-8213},
  month      = sep,
  note       = {34 citations (Crossref) [2021-10-26]},
  number     = {2},
  pages      = {L33},
  volume     = {883},
  abstract   = {We study the gas kinematics traced by the 21 cm emission of a sample of six H I-rich low surface brightness galaxies classiﬁed as ultra-diffuse galaxies (UDGs). Using the 3D kinematic modeling code 3DBarolo we derive robust circular velocities, revealing a startling feature: H I-rich UDGs are clear outliers from the baryonic Tully–Fisher relation, with circular velocities much lower than galaxies with similar baryonic mass. Notably, the baryon fraction of our UDG sample is consistent with the cosmological value: these UDGs are compatible with having no “missing baryons” within their virial radii. Moreover, the gravitational potential provided by the baryons is sufﬁcient to account for the amplitude of the rotation curve out to the outermost measured point, contrary to other galaxies with similar circular velocities. We speculate that any formation scenario for these objects will require very inefﬁcient feedback and a broad diversity in their inner dark matter content.},
  doi        = {10.3847/2041-8213/ab40c7},
  file       = {Mancera Piña et al_2019_Off the Baryonic Tully–Fisher Relation.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/The Astrophysical Journal/Mancera Piña et al_2019_Off the Baryonic Tully–Fisher Relation.pdf:application/pdf},
  groups     = {pro2},
  keywords   = {Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics, Galaxy evolution, Galaxy formation, 353, 591, 602, Dark matter, Galaxy dynamics, Galaxy kinematics, 416, 594, 595, 619, 940, Dwarf galaxies, Galaxy rotation curves, Low surface brightness galaxies},
  language   = {en},
  shorttitle = {Off the {Baryonic} {Tully}–{Fisher} {Relation}},
  url        = {https://iopscience.iop.org/article/10.3847/2041-8213/ab40c7},
  urldate    = {2021-04-17},
}

@Article{gaultVLAImagingIbearing2021,
  author   = {Gault, Lexi and Leisman, Lukas and Adams, Elizabeth A. K. and Mancera Piña, Pavel E. and Reiter, Kameron and Smith, Nicholas and Battipaglia, Michael and Cannon, John M. and Fraternali, Filippo and Haynes, Martha P. and McAllan, Elizabeth and Pagel, Hannah J. and Rhode, Katherine L. and Salzer, John J. and Singer, Quinton},
  journal  = {ApJ},
  title    = {{VLA} {Imaging} of {H} i-bearing {Ultra}-diffuse {Galaxies} from the {ALFALFA} {Survey}},
  year     = {2021},
  issn     = {0004-637X, 1538-4357},
  month    = mar,
  note     = {1 citations (Crossref) [2021-10-26]},
  number   = {1},
  pages    = {19},
  volume   = {909},
  abstract = {Ultra-diﬀuse galaxies have generated signiﬁcant interest due to their large optical extents and low optical surface brightnesses, which challenge galaxy formation models. Here we present resolved synthesis observations of 12 H i-bearing ultra-diﬀuse galaxies (HUDs) from the Karl G. Jansky Very Large Array (VLA), as well as deep optical imaging from the WIYN 3.5-meter telescope at Kitt Peak National Observatory. We present the data processing and images, including total intensity H i maps and H i velocity ﬁelds. The HUDs show ordered gas distributions and evidence of rotation, important prerequisites for the detailed kinematic models in Mancera Pin˜a et al. (2019b). We compare the H i and stellar alignment and extent, and ﬁnd the H i extends beyond the already extended stellar component and that the H i disk is often misaligned with respect to the stellar one, emphasizing the importance of caution when approaching inclination measurements for these extreme sources. We explore the H i mass-diameter scaling relation, and ﬁnd that although the HUDs have diﬀuse stellar populations, they fall along the relation, with typical global H i surface densities. This resolved sample forms an important basis for more detailed study of the H i distribution in this extreme extragalactic population.},
  doi      = {10.3847/1538-4357/abd79d},
  file     = {Gault et al_2021_VLA Imaging of H i-bearing Ultra-diffuse Galaxies from the ALFALFA Survey.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/The Astrophysical Journal/Gault et al_2021_VLA Imaging of H i-bearing Ultra-diffuse Galaxies from the ALFALFA Survey.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Astrophysics of Galaxies, Radio astronomy, Galaxy evolution, Galaxies, 594, 573, 1338, 1359, Radio spectroscopy},
  language = {en},
  url      = {https://iopscience.iop.org/article/10.3847/1538-4357/abd79d},
  urldate  = {2021-04-25},
}

@Article{dicintioNIHAOXIFormation2017,
  author   = {Di Cintio, Arianna and Brook, Chris B. and Dutton, Aaron A. and Macciò, Andrea V. and Obreja, Aura and Dekel, Avishai},
  journal  = {Mon. Not. R. Astron. Soc: Lett.},
  title    = {{NIHAO} – {XI}. {Formation} of ultra-diffuse galaxies by outflows},
  year     = {2017},
  issn     = {1745-3925, 1745-3933},
  month    = mar,
  number   = {1},
  pages    = {L1--L6},
  volume   = {466},
  abstract = {We address the origin of ultra-diffuse galaxies (UDGs), which have stellar masses typical of dwarf galaxies but effective radii of Milky Way-sized objects. Their formation mechanism, and whether they are failed L galaxies or diffuse dwarfs, are challenging issues. Using zoomin cosmological simulations from the Numerical Investigation of a Hundred Astrophysical Objects (NIHAO) project, we show that UDG analogues form naturally in dwarf-sized haloes due to episodes of gas outﬂows associated with star formation. The simulated UDGs live in isolated haloes of masses 1010–11 M , have stellar masses of 107–8.5 M , effective radii larger than 1 kpc and dark matter cores. They show a broad range of colours, an average Se´rsic index of 0.83, a typical distribution of halo spin and concentration, and a non-negligible H I gas mass of 107 − 9 M , which correlates with the extent of the galaxy. Gas availability is crucial to the internal processes which form UDGs: feedback-driven gas outﬂows, and subsequent dark matter and stellar expansion, are the key to reproduce faint, yet unusually extended, galaxies. This scenario implies that UDGs represent a dwarf population of low surface brightness galaxies and should exist in the ﬁeld. The largest isolated UDGs should contain more H I gas than less extended dwarfs of similar M .},
  doi      = {10.1093/mnrasl/slw210},
  file     = {Di Cintio et al_2017_NIHAO – XI.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/Monthly Notices of the Royal Astronomical Society Letters/Di Cintio et al_2017_NIHAO – XI.pdf:application/pdf},
  groups   = {pro2},
  language = {en},
  url      = {https://academic.oup.com/mnrasl/article-lookup/doi/10.1093/mnrasl/slw210},
  urldate  = {2021-08-11},
}

@Article{amoriscoGlobularClusterSystems2018,
  author     = {Amorisco, N C and Monachesi, A and Agnello, A and White, S D M},
  journal    = {Monthly Notices of the Royal Astronomical Society},
  title      = {The globular cluster systems of 54 {Coma} ultra-diffuse galaxies: statistical constraints from {HST} data},
  year       = {2018},
  issn       = {0035-8711, 1365-2966},
  month      = apr,
  note       = {50 citations (Crossref) [2021-10-26]},
  number     = {3},
  pages      = {4235--4251},
  volume     = {475},
  abstract   = {We use data from the HST Coma Cluster Treasury program to assess the richness of the globular cluster systems (GCSs) of 54 Coma ultra-diffuse galaxies (UDGs), 18 of which have a half-light radius exceeding 1.5 kpc. We use a hierarchical Bayesian method tested on a large number of mock data sets to account consistently for the high and spatially varying background counts in Coma. These include both background galaxies and intra-cluster globular clusters (ICGCs), which are disentangled from the population of member globular clusters (GCs) in a probabilistic fashion. We ﬁnd no candidate for a GCS as rich as that of the Milky Way, our sample has GCSs typical of dwarf galaxies. For the standard relation between GCS richness and halo mass, 33 galaxies have a virial mass Mvir ≤ 1011 M at 90 per cent probability. Only three have Mvir {\textgreater} 1011 M with the same conﬁdence. The mean colour and spread in colour of the UDG GCs are indistinguishable from those of the abundant population of ICGCs. The majority of UDGs in our sample are consistent with the relation between stellar mass and GC richness of ‘normal’ dwarf galaxies. Nine systems, however, display GCSs that are richer by a factor of 3 or more (at 90 per cent probability). Six of these have sizes 1.4 kpc. Our results imply that the physical mechanisms responsible for the extended size of the UDGs and for the enhanced GC richness of some cluster dwarfs are at most weakly correlated.},
  doi        = {10.1093/mnras/sty116},
  file       = {Amorisco et al_2018_The globular cluster systems of 54 Coma ultra-diffuse galaxies.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/Monthly Notices of the Royal Astronomical Society/Amorisco et al_2018_The globular cluster systems of 54 Coma ultra-diffuse galaxies.pdf:application/pdf},
  groups     = {pro2},
  keywords   = {Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics, galaxies: dwarf, galaxies: formation, galaxies: haloes, galaxies: structure, galaxies: clusters: general},
  language   = {en},
  shorttitle = {The globular cluster systems of 54 {Coma} ultra-diffuse galaxies},
  url        = {https://academic.oup.com/mnras/article/475/3/4235/4810563},
  urldate    = {2021-08-13},
}

@Article{tolobaDarkMatterUltradiffuse2018,
  author   = {Toloba, Elisa and Lim, Sungsoon and Peng, Eric and Sales, Laura V. and Guhathakurta, Puragra and Mihos, J. Christopher and Côté, Patrick and Boselli, Alessandro and Cuillandre, Jean-Charles and Ferrarese, Laura and Gwyn, Stephen and Lançon, Ariane and Muñoz, Roberto and Puzia, Thomas},
  journal  = {ApJ},
  title    = {Dark {Matter} in {Ultra}-diffuse {Galaxies} in the {Virgo} {Cluster} from {Their} {Globular} {Cluster} {Populations}},
  year     = {2018},
  issn     = {2041-8213},
  month    = mar,
  note     = {48 citations (Crossref) [2021-10-26]},
  number   = {2},
  pages    = {L31},
  volume   = {856},
  doi      = {10.3847/2041-8213/aab603},
  file     = {Toloba et al_2018_Dark Matter in Ultra-diffuse Galaxies in the Virgo Cluster from Their Globular.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/The Astrophysical Journal/Toloba et al_2018_Dark Matter in Ultra-diffuse Galaxies in the Virgo Cluster from Their Globular.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Astrophysics of Galaxies, galaxies: evolution, galaxies: kinematics and dynamics, galaxies: formation, galaxies: clusters: individual: Virgo, galaxies: individual: VLSB-B, VCC615, VLSB-D},
  language = {en},
  url      = {https://iopscience.iop.org/article/10.3847/2041-8213/aab603},
  urldate  = {2021-08-17},
}

@Article{papastergisHIContentIsolated2017,
  author   = {Papastergis, E. and Adams, E. A. K. and Romanowsky, A. J.},
  journal  = {{\textbackslash}aap},
  title    = {The {HI} content of isolated ultra-diffuse galaxies: {A} sign of multiple formation mechanisms?},
  year     = {2017},
  month    = may,
  note     = {40 citations (Crossref) [2021-10-26] \_eprint: 1703.05610},
  pages    = {L10},
  volume   = {601},
  doi      = {10.1051/0004-6361/201730795},
  file     = {Papastergis et al_2017_The HI content of isolated ultra-diffuse galaxies.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/aap/Papastergis et al_2017_The HI content of isolated ultra-diffuse galaxies.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Astrophysics of Galaxies, galaxies: ISM, galaxies: dwarf, galaxies: fundamental parameters, galaxies: formation},
}

@Article{mancerapinaRobustKinematicsGasrich2020,
  author   = {Mancera Piña, Pavel E. and Fraternali, Filippo and Oman, Kyle A. and Adams, Elizabeth A. K. and Bacchini, Cecilia and Marasco, Antonino and Oosterloo, Tom and Pezzulli, Gabriele and Posti, Lorenzo and Leisman, Lukas and Cannon, John M. and di Teodoro, Enrico M. and Gault, Lexi and Haynes, Martha P. and Reiter, Kameron and Rhode, Katherine L. and Salzer, John J. and Smith, Nicholas J.},
  journal  = {{\textbackslash}mnras},
  title    = {Robust {H} {I} kinematics of gas-rich ultra-diffuse galaxies: hints of a weak-feedback formation scenario},
  year     = {2020},
  month    = jul,
  note     = {\_eprint: 2004.14392},
  number   = {4},
  pages    = {3636--3655},
  volume   = {495},
  doi      = {10.1093/mnras/staa1256},
  file     = {Mancera Piña et al_2020_Robust H I kinematics of gas-rich ultra-diffuse galaxies.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/mnras/Mancera Piña et al_2020_Robust H I kinematics of gas-rich ultra-diffuse galaxies2.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics, galaxies: evolution, galaxies: dwarf, galaxies: fundamental parameters, galaxies: general, galaxies: kinematics and dynamics, galaxies: formation},
}

@Article{amoriscoVirialMassDistribution2018,
  author   = {Amorisco, N. C.},
  journal  = {{\textbackslash}mnras},
  title    = {The virial mass distribution of ultradiffuse galaxies in clusters and groups},
  year     = {2018},
  month    = mar,
  note     = {9 citations (Crossref) [2021-10-26] \_eprint: 1712.01838},
  number   = {1},
  pages    = {L116--L121},
  volume   = {475},
  doi      = {10.1093/mnrasl/sly012},
  file     = {Amorisco_2018_The virial mass distribution of ultradiffuse galaxies in clusters and groups.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/mnras/Amorisco_2018_The virial mass distribution of ultradiffuse galaxies in clusters and groups.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics, galaxies: dwarf, galaxies: formation, galaxies: haloes, galaxies: structure},
}

@Article{wangCOObservationsIrich2020,
  author   = {Wang, Junzhi and Yang, Kai and Zhang, Zhi-Yu and Fang, Min and Shi, Yong and Liu, Shu and Li, Juan and Li, Fei},
  journal  = {{\textbackslash}mnras},
  title    = {{CO} observations towards {H}-={I}-rich {Ultradiffuse} {Galaxies}},
  year     = {2020},
  month    = dec,
  note     = {1 citations (Crossref) [2021-10-26] \_eprint: 2008.11890},
  number   = {1},
  pages    = {L26--L30},
  volume   = {499},
  doi      = {10.1093/mnrasl/slaa150},
  file     = {Wang et al_2020_CO observations towards H-=I-rich Ultradiffuse Galaxies.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/mnras/Wang et al_2020_CO observations towards H-=I-rich Ultradiffuse Galaxies2.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Astrophysics of Galaxies, galaxies: ISM, galaxies: star formation},
}

@InProceedings{gaultHIBearingUltraDiffuseGalaxies2019,
  author    = {Gault, Lexi and Leisman, Lukas},
  booktitle = {American {Astronomical} {Society} {Meeting} {Abstracts} \#233},
  title     = {{HI}-{Bearing} {Ultra}-{Diffuse} {Galaxies}: {VLA} {Imaging} of {AGC} 749290 and {AGC} 238764},
  year      = {2019},
  month     = jan,
  pages     = {351.15},
  series    = {American {Astronomical} {Society} {Meeting} {Abstracts}},
  volume    = {233},
  groups    = {pro2},
}

@Article{1984AJ.....89..919S,
  author   = {{Sandage}, A. and {Binggeli}, B.},
  journal  = {\aj},
  title    = {{Studies of the Virgo cluster. III. A classification system and an illustrated Atlas of Virgo cluster dwarf galaxies.}},
  year     = {1984},
  month    = jul,
  pages    = {919-931},
  volume   = {89},
  adsnote  = {Provided by the SAO/NASA Astrophysics Data System},
  adsurl   = {https://ui.adsabs.harvard.edu/abs/1984AJ.....89..919S},
  doi      = {10.1086/113588},
  groups   = {pro2},
  keywords = {Astronomical Catalogs, Dwarf Galaxies, Galactic Clusters, Virgo Galactic Cluster, Astronomical Photography, Luminosity, Spiral Galaxies, Astrophysics},
}

@Article{Kennicutt1989,
  author   = {{Kennicutt}, Robert C., Jr.},
  journal  = {\apj},
  title    = {{The Star Formation Law in Galactic Disks}},
  year     = {1989},
  month    = sep,
  pages    = {685},
  volume   = {344},
  adsnote  = {Provided by the SAO/NASA Astrophysics Data System},
  adsurl   = {https://ui.adsabs.harvard.edu/abs/1989ApJ...344..685K},
  doi      = {10.1086/167834},
  groups   = {pro2},
  keywords = {Galactic Evolution, H Alpha Line, H Ii Regions, Interstellar Gas, Star Formation Rate, Emission Spectra, Gas Dynamics, Radial Distribution, Spiral Galaxies, Astrophysics, GALAXIES: EVOLUTION, GALAXIES: STELLAR CONTENT, STARS: FORMATION},
}

@Article{Kennicutt1998,
  author        = {{Kennicutt}, Robert C., Jr.},
  journal       = {\araa},
  title         = {{Star Formation in Galaxies Along the Hubble Sequence}},
  year          = {1998},
  month         = jan,
  pages         = {189-232},
  volume        = {36},
  adsnote       = {Provided by the SAO/NASA Astrophysics Data System},
  adsurl        = {https://ui.adsabs.harvard.edu/abs/1998ARA&A..36..189K},
  archiveprefix = {arXiv},
  doi           = {10.1146/annurev.astro.36.1.189},
  eprint        = {astro-ph/9807187},
  groups        = {pro2},
  keywords      = {Astrophysics},
  primaryclass  = {astro-ph},
}

@Article{Schmidt1959,
  author  = {{Schmidt}, Maarten},
  journal = {\apj},
  title   = {{The Rate of Star Formation.}},
  year    = {1959},
  month   = mar,
  pages   = {243},
  volume  = {129},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System},
  adsurl  = {https://ui.adsabs.harvard.edu/abs/1959ApJ...129..243S},
  doi     = {10.1086/146614},
  groups  = {pro2},
}


@Article{pandyaStellarPopulationsTwo2018,
  author   = {Pandya, Viraj and Romanowsky, Aaron J. and Laine, Seppo and Brodie, Jean P. and Johnson, Benjamin D. and Glaccum, William and Villaume, Alexa and Cuillandre, Jean-Charles and Gwyn, Stephen and Krick, Jessica and Lasker, Ronald and Martín-Navarro, Ignacio and Martinez-Delgado, David and van Dokkum, Pieter},
  journal  = {{\textbackslash}apj},
  title    = {The {Stellar} {Populations} of {Two} {Ultra}-diffuse {Galaxies} from {Optical} and {Near}-infrared {Photometry}},
  year     = {2018},
  month    = may,
  note     = {\_eprint: 1711.05272},
  number   = {1},
  pages    = {29},
  volume   = {858},
  doi      = {10.3847/1538-4357/aab498},
  file     = {Pandya et al_2018_The Stellar Populations of Two Ultra-diffuse Galaxies from Optical and.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/apj/Pandya et al_2018_The Stellar Populations of Two Ultra-diffuse Galaxies from Optical and.pdf:application/pdf},
  groups   = {pro2},
  keywords = {Astrophysics - Astrophysics of Galaxies, galaxies: evolution, galaxies: photometry, galaxies: dwarf, galaxies: stellar content, galaxies: formation, galaxies: clusters: general},
}

@ARTICLE{2005ApJ...619L...1M,
       author = {{Martin}, D. Christopher and {Fanson}, James and {Schiminovich}, David and {Morrissey}, Patrick and {Friedman}, Peter G. and {Barlow}, Tom A. and {Conrow}, Tim and {Grange}, Robert and {Jelinsky}, Patrick N. and {Milliard}, Bruno and {Siegmund}, Oswald H.~W. and {Bianchi}, Luciana and {Byun}, Yong-Ik and {Donas}, Jose and {Forster}, Karl and {Heckman}, Timothy M. and {Lee}, Young-Wook and {Madore}, Barry F. and {Malina}, Roger F. and {Neff}, Susan G. and {Rich}, R. Michael and {Small}, Todd and {Surber}, Frank and {Szalay}, Alex S. and {Welsh}, Barry and {Wyder}, Ted K.},
        title = "{The Galaxy Evolution Explorer: A Space Ultraviolet Survey Mission}",
      journal = {\apjl},
     keywords = {Galaxies: Evolution, Galaxies: General, Space Vehicles: Instruments, Surveys, Ultraviolet: Galaxies, Ultraviolet: General, Astrophysics},
         year = 2005,
        month = jan,
       volume = {619},
       number = {1},
        pages = {L1-L6},
          doi = {10.1086/426387},
archivePrefix = {arXiv},
       eprint = {astro-ph/0411302},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005ApJ...619L...1M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@Article{ferre-mateuOriginsUltradiffuseGalaxies2018,
  author   = {Ferré-Mateu, Anna and Alabi, Adebusola and Forbes, Duncan A and Romanowsky, Aaron J and Brodie, Jean and Pandya, Viraj and Martín-Navarro, Ignacio and Bellstedt, Sabine and Wasserman, Asher and Stone, Maria B and Okabe, Nobuhiro},
  journal  = {Monthly Notices of the Royal Astronomical Society},
  title    = {Origins of ultradiffuse galaxies in the {Coma} cluster – {II}. {Constraints} from their stellar populations},
  year     = {2018},
  issn     = {0035-8711, 1365-2966},
  month    = oct,
  number   = {4},
  pages    = {4891--4906},
  volume   = {479},
  abstract = {In this second paper of the series we study, with new Keck/DEIMOS spectra, the stellar populations of seven spectroscopically conﬁrmed ultradiffuse galaxies (UDGs) in the Coma cluster. We ﬁnd intermediate to old ages (∼7 Gyr), low metallicities ([Z/H] ∼ −0.7 dex) and mostly supersolar abundance patterns ([Mg/Fe] ∼ 0.13 dex). These properties are similar to those of low-luminosity (dwarf) galaxies inhabiting the same area in the cluster and are mostly consistent with being the continuity of the stellar mass scaling relations of more massive galaxies. These UDGs’ star formation histories imply a relatively recent infall into the Coma cluster, consistent with the theoretical predictions for a dwarf-like origin. However, considering the scatter in the resulting properties and including other UDGs in Coma, together with the results from the velocity phase-space study of the Paper I in this series, a mixed-bag of origins is needed to explain the nature of all UDGs. Our results thus reinforce a scenario in which many UDGs are ﬁeld dwarfs that become quenched through their later infall onto cluster environments, whereas some UDGs could be genuine primordial galaxies that failed to develop due to an early quenching phase. The unknown proportion of dwarf-like to primordial-like UDGs leaves the enigma of the nature of UDGs still open.},
  doi      = {10.1093/mnras/sty1597},
  file     = {Ferré-Mateu et al_2018_Origins of ultradiffuse galaxies in the Coma cluster – II.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/Monthly Notices of the Royal Astronomical Society/Ferré-Mateu et al_2018_Origins of ultradiffuse galaxies in the Coma cluster – II.pdf:application/pdf},
  groups   = {pro2},
  language = {en},
  url      = {https://academic.oup.com/mnras/article/479/4/4891/5039669},
  urldate  = {2021-08-17},
}

@ARTICLE{2015ApJ...798L..45V,
       author = {{van Dokkum}, Pieter G. and {Abraham}, Roberto and {Merritt}, Allison and {Zhang}, Jielai and {Geha}, Marla and {Conroy}, Charlie},
        title = "{Forty-seven Milky Way-sized, Extremely Diffuse Galaxies in the Coma Cluster}",
      journal = {\apjl},
     keywords = {galaxies: clusters: individual: Coma, galaxies: evolution, galaxies: structure, Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2015,
        month = jan,
       volume = {798},
       number = {2},
          eid = {L45},
        pages = {L45},
          doi = {10.1088/2041-8205/798/2/L45},
archivePrefix = {arXiv},
       eprint = {1410.8141},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...798L..45V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@Article{mcgaughStarformingMainSequence2017,
  author   = {McGaugh, Stacy S. and Schombert, James M. and Lelli, Federico},
  journal  = {ApJ},
  title    = {The {Star}-forming {Main} {Sequence} of {Dwarf} {Low} {Surface} {Brightness} {Galaxies}},
  year     = {2017},
  issn     = {1538-4357},
  month    = dec,
  note     = {26 citations (Crossref) [2021-10-26]},
  number   = {1},
  pages    = {22},
  volume   = {851},
  doi      = {10.3847/1538-4357/aa9790},
  file     = {McGaugh et al_2017_The Star-forming Main Sequence of Dwarf Low Surface Brightness Galaxies.pdf:/Volumes/MacintoshHD/Users/astro/Documents/笔记/Nutstore/backup_zotero/The Astrophysical Journal/McGaugh et al_2017_The Star-forming Main Sequence of Dwarf Low Surface Brightness Galaxies.pdf:application/pdf},
  groups   = {pro2},
  language = {en},
  url      = {https://iopscience.iop.org/article/10.3847/1538-4357/aa9790},
  urldate  = {2021-09-20},
}



==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
